UMAS3D: Unified Mask-Free 3D Editing with Region-Adaptive Source Preservation

3D editing aims to modify an existing 3D asset according to user intent while preserving geometry and appearance outside the intended edit region. Existing methods often rely on task-specific training, source-3D inversion, or external 3D masks, and lack a unified framework for diverse editing conditions and tasks. We propose UMAS3D, a unified 3D editing framework that is training-free, inversion-free, and free from external 3D masks. UMAS3D converts text, bounding boxes, reference images, and their combinations into common target-view guidance, after which addition, deletion, modification, appearance, and pose editing share the same downstream 3D generation process. Our key insight is to couple online edit-region estimation with region-aware source preservation. Mask-Free Adaptive Region Modeling (MARM) initializes an Edit/Keep prior from source-target visual differences and progressively refines it as the target structure evolves, while Source-Guided Preservation Steering (SGPS) constrains the current Keep-region states to retain source geometry and appearance without suppressing target-driven changes. Experiments show that UMAS3D supports addition, deletion, modification, appearance, and pose editing while effectively preserving unedited source content. These advances make UMAS3D a unified framework for flexible and source-preserving 3D editing across diverse editing conditions.

==> README_arXiv.txt <==
UMAS3D arXiv image-path compatibility package

All 182 original appendix PNG images are preserved byte-for-byte.
Only their image-path references in main.tex were mechanically changed
from multi-level figure/figA*/.../*.png paths to figure/figA*_...*.png.
This avoids image lookup failures reported by arXiv for multi-level paths.
No method, figure, caption, result, author information, or other prose was changed.
main.bbl is included to resolve bibliography references.
Main source: main.tex

